Superpatterns and Universal Point Sets

An old open problem in graph drawing asks for the size of a universal point set, a set of points that can be used as vertices for straight-line drawings of all n-vertex planar graphs. We connect this problem to the theory of permutation patterns, where another open problem concerns the size of superpatterns, permutations that contain all patterns of a given size. We generalize superpatterns to classes of permutations determined by forbidden patterns, and we construct superpatterns of size n^2/4 + Theta(n) for the 213-avoiding permutations, half the size of known superpatterns for unconstrained permutations. We use our superpatterns to construct universal point sets of size n^2/4 - Theta(n), smaller than the previous bound by a 9/16 factor. We prove that every proper subclass of the 213-avoiding permutations has superpatterns of size O(n log^O(1) n), which we use to prove that the planar graphs of bounded pathwidth have near-linear universal point sets.

==> jgaa_reply.txt <==
Changelog:

+ Inverse permutation is defined.
+ Previous defintion of "subpattern" is now just "pattern".
+ Details added to proof that $\sum \xi_n = O(n \log n)$.
+ Definition of canonical representation is now the standard one.
+ Definition of $post(v_i)$ is made more precise.
+ The lemma about recanonicalization and vertices along $C_k$ being sorted by
  their $pre$ values is split into two (the second fact does not actually
  depend on the first).
+ Added lemma to show why $v_i$ would not be on the outside face of the graph
  induced by the vertices with post values at most $\max{post(v_k),post(v_j)}$.
+ Fixed bug in proof of Lemma 22.
+ Figure 3 and 4 now appear in order.
+ Proof of Theorem 2 has been expanded and cleaned up.
+ Figure 5 has been updated.
+ Figure 8 added to illustrate the chessboard graph of a permutation.
+ Defined directed plane forest.
+ Lemma 27 has been slightly expanded to give more explanations.
+ Added lemma from proof of Lemma 27 that all squares above the diagonal for a
  $213$-avoiding permutation are zeros.
+ Figure 9 has been updated to bold the central base case.
+ Figure 10 has been updated to use consistent indices as in the proof.
+ Added in the definition that a tree augmentation should contain the original
  permutation.
+ Added definitions for real and fictitious nodes.
+ Lemma 33 has been improved.
+ Subsections 6.2 and 6.3 have been reworked and significantly improved.
+ Fixed an important typo Lemma 40.
+ Lemma 41 has been improved to remove inprecision.
+ Theorem 10 was reworded for better clarity.

+ Minor stylistic changes in various places in addition to those suggested by
  the reviewers.



>>>>>>>>>>>>>>>>>>>> REVIEW 1 <<<<<<<<<<<<<<<<<<<<

>>  The presentation of the paper could be improved in some parts. In
>>  particular, the quality of the writing seems to decrease in the last
>>  pages of the paper. I recommend the authors to carefully review those
>>  pages, even more than how my detailed comments ask to do.


>>  ----------- Page 1:
>>
>>  - Line 24: "the intersection of the integer lattice with a convex
>>    polygon." I guess here should be "the intersection of the integer
>>    lattice with the interior of a convex polygon."

Fixed.

>>
>>  ----------- Page 2:
>>
>>  - Line 45: "planar 3-trees have universal point sets of size
>>    O(n^{5/3})" The bound has been improved to O(n^{1.5} log n) by the
>>    same authors. Maybe you can cite both the published version and new
>>    result on the ArXiv. I am not one of the authors :)

Fixed.

>>
>>  - There is some ambiguity with the way you claim one of your results:
>>    "for every proper subclass". One's first guess would be that your
>>    small class has to exclude at least one element from the large
>>    class. But that's not what you want to say. I guess you should
>>    define "proper subclass".

Not fixed. Permutation class is a standard term, and we define permutation
classes later in the paper.

>>
>>  ----------- Page 3:
>>
>>  - Line 95: "such that \pi_i < \pi_j if and only if \sigma_i <
>>    \sigma_j" -> "such that \pi_i < \pi_j if and only if \sigma_i <
>>    \sigma_j, for every 1\leq i,j \leq |\pi|"

Fixed.

>>
>>  - Line 98: "with the property that all patterns of a permutation" ->
>>    "with the property that all subpatterns of a permutation", according
>>    to your definition 4 lines above. This happens several times in the
>>    paper. Please check it carefully, as I am not sure I catched all of
>>    them.

Fixed. The definition now uses "pattern" instead of "subpattern".

>>
>>  - Line 113: I would prefer "run" and "block" to be defined before
>>    Definition 2.3, perhaps out of the definition of environment.

Fixed.

>>
>>  ----------- Page 4:
>>
>>  - Line 137: "for any power of two q, the first" -> "for any power of
>>    two, say q, the first"

Fixed.

>>
>>  ----------- Page 5:
>>
>>  - Line 140: I would add more details to justify your first statement
>>    "It follows from the recursive construction of ..." and to justify
>>    the subsequent formula "gives a formula for \zeta_n in terms of the
>>    binary representation \zeta_n= ..."

Fixed. More details added.

>>
>>  - Line 140 + 2: In the binary representation of n, your sum runs from 1
>>    to k, while it should run from 0 to k.

Fixed.

>>
>>  ----------- Page 6:
>>
>>  - Line 161: The definition you provide of "canonical orderings" is not
>>    the usual one. Namely the one that became a standard is the one from
>>    De Fraysseix et al. [15], in which the two properties required are:
>>    (i) for 3\leq i\leq n, the 2-connectivity of G_i with its external
>>    cycle containing edge uv; and (ii) for 3\leq i\leq n-1, v_{i+1} is
>>    in the outer face of G_i. Although I believe your definition to be
>>    equivalent, I also find it less intuitive and would prefer to see
>>    the standard one.

Fixed. Now uses the standard definition.

>>
>>  - Line 167: "let G_k be a subgraph of G induced by" ->"let G_k be the
>>    subgraph of G induced by"

Fixed.

>>
>>  - Line 168: "in the representation, containing all edges between two
>>    of these vertices." -> "in the representation." The rest comes from
>>    the definition of "induced".

Fixed.

>>
>>  - Line 169: "exterior face". You sometimes use "exterior", sometimes
>>    use "outer". Please pick one and be coherent.

Fixed.

>>
>>  - Line 175: "this triangle is oriented so ... are in clockwise order"
>>    This is already part of the definition. If you change the definition
>>    as I hope, then you can leave this in the text.

Fixed.

>>
>>  - Line 177: "the most clockwise" It is not clear what you mean.

Fixed.

>>
>>  - Line 178: "each vertex can reach v_1". According to your definition,
>>    that's not the case for v_2.

Fixed.

>>
>>  - Line 189: "formed by reversing a post-order clockwise traversal."
>>    Isn't this traversal the same as a pre-order counter-clockwise
>>    traversal? If yes, that would be much clearer.

Fixed. Good observation! Added a remark.

>>
>>  - Line 193: "be a canonically-represented maximal plane graph," -> "be
>>    a maximal plane graph together with a canonical representation v_1,
>>    \dots, v_n"

Fixed.

>>
>>  - Line 195: "is again a canonical representation of the same embedding
>>    of G" Graph G is already embedded, so you better say "is again a
>>    canonical representation of G"

Not fixed. Renumbering of the vertices could yield a canonical ordering of the
same combinatorial graph, but with a different embedding.

>>
>>  ----------- Page 7:
>>
>>  - In the example of Figure 2, the values of post(v_i) are the same as
>>    their position in the original canonical ordering, which really
>>    misses what you want to show.

Fixed. Replaced by new figure.

>>
>>  - Line 199: "Reverse postorder traversal gives a" -> "A reverse
>>    postorder traversal gives a"

Fixed.

>>
>>  ----------- Page 8:
>>
>>  - Lines 239-242: Although I have no doubt on the correctness of Lemma
>>    3.10, I believe there is an error in its proof. In the first claim
>>    you say that "The endpoints of p_i p_k are on opposite sides of line
>>    p_h p_j if and only if \sigma_i is not the second-largest value." I
>>    believe this to be false. Namely, if \sigma_i is the second-largest
>>    value then p_i and p_k are on the same side of line p_h p_j;
>>    however, if p_i and p_k are on the same side of line p_h p_j then it
>>    is not always true that \sigma_i is the second-largest value. E.g.:
>>    i<h<j<k and \sigma_i,\sigma_h<\sigma_j<\sigma_k provide a
>>    counter-example.

Fixed. Proof has been reworded.

>>
>>  - Line 253: "Let G be an arbitrary maximal plane graph" -> "Let G be
>>    an n-vertex maximal plane graph"

Fixed.

>>
>>  - Lines 258-259: "Let v_h, v_i, v_j, and v_k be four vertices in G
>>    such that v_h v_j and v_i v_k are edges in G. We may choose these
>>    indices in such a way that post(v_k) is larger than the post values
>>    of the other three vertices." -> "Let v_h v_j and v_i v_k be two
>>    edges of G, where we assume, w.l.o.g., that
>>    post(v_k)>post(v_h),post(v_i),post(v_j)."

Fixed.

>>
>>  ----------- Page 9:
>>
>>  - Line 260: "in the given embedding of G" -> "in the embedding of G"

Fixed.

>>
>>  - Line 277: "(the minimal possible number of rows and columns for an
>>    S_n(213)-superpattern)" I don't understand (and I get confused from)
>>    this assumption of minimality. The lemma you are going to present is
>>    valid even if the superpattern is not "minimal".

Fixed.

>>
>>  - Line 281: (See Fig. 4.) Very weird to have Figure 4 referenced
>>    before Figure 3. I understand they give a better fit in the page,
>>    but JGAA is electronic only, so no trees are going to suffer from
>>    you not filling all the space in the paper!

Fixed.

>>
>>  - Line 290: Before describing the construction of M_n, I would briefly
>>    recall that by M(i,j) you mean the element at the i-th column (from
>>    left to right) and j-th row (from bottom to top). You defined this
>>    perfectly some pages ago, but I guess that people (including me)
>>    find uncommon the bottom-to-top row enumeration and referencing the
>>    column before the row.

Fixed.

>>
>>  ----------- Page 10:
>>
>>  - Your recursive construction of M_n is very clear (and it is very
>>    clear why it works). There are two important facts that I would like
>>    to see better explained though.  First, why do you need
>>    M_n(n-1,2)=2? Isn't M_n(n-1,2)=1 enough? I couldn't find an example
>>    in which you need two elements in that cell and I could not find any
>>    spot in your proof where you use M_n(n-1,2)=2. Second, once you
>>    showed that M_n is a super-pattern, you should explicitly prove the
>>    bound on the number of its elements.

Fixed. Added a remark in the proof for why the 2 is needed. Figure 5
also gives an example.

>>
>>  - I don't like Figure 5. First, splitting the element with value 2
>>    into two elements with value 1 (and adding a row) is very
>>    confusing. Second, I don't see a reason why you give specific values
>>    to the number of elements in your blocks. That is, S_6 should be
>>    S_{i_1-1}, and similar for S_2.

Second part is fixed.
We kept the splitting for the value 2, since in the exmaple, an element is
mapped to the second of those two values. If we collapse the cells, it is
unclear to how to highlight only one of the two values in the cell.

>>
>>  - Line 308: "These partial embeddings maintain the ordering of the
>>    lowest and possibly second lowest row of \pi." Very confusing
>>    sentence. I would remove it, or at least save it for later. Complete
>>    the description of the embedding algorithm first.

Fixed. The sentence is removed.

>>
>>  ----------- Page 11:
>>
>>  - Line 317: \pi_{i_s} should be \pi_{i_j}.

Fixed.

>>
>>  - Line 318: "So again by Lemma 4.1, the i_{j+1} - i_j - 1 elements
>>    between \pi_{i_j} and \pi_{i_{j+1}} can be fit into the last i_{j+1}
>>    - i_j - 1 rows of those columns". That's not where you map those
>>    elements. The columns are correct but the rows are not the last rows
>>    in those columns.

Fixed.

>>
>>  - Line 328: "given by our graph embedding algorithm" -> "given by our
>>    algorithm to map maximal plane graphs to permutations"

Fixed.

>>
>>  - Line 329: "by the same stretching construction as our main result"
>>    -> "by the same stretching construction as for our main result"

Fixed.

>>
>>  - Line 332: "S_n(213)-superpatterns more generally. Additionally," ->
>>    "S_n(213)-superpatterns. Additionally,"

Fixed.

>>
>>  - Line 333: "upper bounds for all subclasses of S_n(213) in" -> "upper
>>    bounds for all subclasses of 213-avoiding permutations in"

Fixed.

>>
>>  ----------- Page 12:
>>
>>  - Lines 363-364: "etc., where each sequence length and the values
>>    within the sequences are all powers of two, and in which each
>>    sequence value" -> "etc. Observe that each sequence length and the
>>    values within the sequences are all powers of two, and that each
>>    sequence value" Otherwise, it seems that you are introducing further
>>    specifications to the patterns, while these are consequences of
>>    n=2^q.

Fixed.

>>
>>  ----------- Page 13:
>>
>>  - Lines 367-368: "one of these patterns can only have a nonempty
>>    intersection with a single ascending subsequence" -> "one of these
>>    patterns have a nonempty intersection with at most one ascending
>>    subsequence"

Fixed.

>>
>>  - Line 371: "ascending sequence, of length n." -> "ascending sequence
>>    of length n."

Fixed.

>>
>>  - Perhaps a figure illustrating an example for Definition 5.1 would be
>>    helpful.

Fixed. Figure added.

>>
>>  - Lines 382-383: "of the permutation, with an edge between each pair
>>    of nonzero squares that belong to the same row or column of the
>>    representation with no nonzero square between them." -> "of the
>>    permutation, and that has an edge between each pair of nonzero
>>    squares if they belong to the same row or column of the
>>    representation and there is no nonzero square between them."

Fixed.

>>
>>  - Line 386: "if and only if (1) it has the same number of rows" -> "if
>>    and only if (1) its chessboard representation has the same number of
>>    rows"

Fixed.

>>
>>  - Line 389: "can have no 213 pattern" -> "can have no 213 subpattern"

Fixed by definition change above.

>>
>>  - It is not clear at first what you mean by "directed plane
>>    forest". You should provide a definition for it.

Fixed. Definition added.

>>
>>  - Lines 396-397: "the upward path from the 1 position would meet or
>>    cross the rightward path from the 2 position" If you don't talk
>>    about the role of 3, one might wonder why these paths can't meet the
>>    diagonal before they meet each other.

Fixed. Proof expanded with more explanation.

>>
>>  - Line 402: "I'>i" -> "i'>i".

Fixed.

>>
>>  - I guess that the property that every element above the diagonal is 0
>>    in a chessboard representation of a 213-avoiding permutation is
>>    something worth noticing even out of the proof of Lemma 5.2.

Fixed. Added lemma.

>>
>>  ----------- Page 14:
>>
>>  - Line 408: "the numbers of rows and columns both equal |L|" In order
>>    to conclude this, you should notice that each column contributes
>>    with at most one element.

Fixed.

>>
>>  - Line 409: "each diagonal square of the chessboard representation
>>    contains a member of L" You have to link this conclusion to the fact
>>    that there is no i' s.t. i'>i and \pi(i')>\pi(i).

Fixed.

>>
>>  - Lines 425-426: "we have a 3412 pattern formed by the two squares and
>>    the diagonal square in their columns" It might be worth noticing
>>    that, if one of the two squares you are considering is itself on the
>>    diagonal, it contributes with two elements to the 3412 pattern.

Fixed.

>>
>>  ----------- Page 15:
>>
>>  - It might be nice to thicken the boundaries of the central 3x3 square
>>    in both pictures in Figure 8.

Fixed.

>>
>>  - Line 455: "Note that L_0 = R_0 is just a length n increasing
>>    sequence." Perhaps you can state an analogous observation for
>>    L_n=R_n, although you don't need it later.

Fixed.

>>
>>  ----------- Page 16:
>>
>>  - Figure 9, right: You are using different indices with respect to the
>>    ones you used in the proof.

Fixed.

>>
>>  - Line 494: "is a 213-avoiding permutation \sigma whose chessboard
>>    graph is a tree," -> "is a 213-avoiding permutation \sigma that
>>    contains \pi, whose chessboard graph is a tree,"

Fixed.

>>
>>  ----------- Page 17:
>>
>>  - You should prove that the permutation \sigma corresponding to the
>>    tree you constructed contains \pi.

Fixed.

>>
>>  - Lines 514-515: "when using the Strahler number to find large binary
>>    trees." At this point it is really not clear what you mean by this.

Removed in the reworking of this section.

>>
>>  - Caption of Figure 11: "A tree labeled with nodes labeled by their"
>>    -> "A tree with nodes labeled by their"

Fixed.

>>
>>  ----------- Page 18:
>>
>>  - Line 516: "contains a pattern whose" -> "contains a subpattern
>>    whose"

Fixed by definition change above.

>>
>>  - Line 518: "with the same Strahler number as \pi." -> "with Strahler
>>    number s."

Fixed.

>>
>>  - Line 519: "whose chessboard graph is a binary tree" -> "whose
>>    chessboard graph is a complete binary tree"

Fixed.

>>
>>  - Lines 520-521: "if there exists a node in the chessboard graph of
>>    Strahler number s that corresponds to an element of \pi" -> "if
>>    there exists a node of the chessboard graph that has Strahler number
>>    s and that corresponds to an element of \pi"

Fixed.

>>
>>  - Lines 521-522: "in two of its disjoint subtrees of Strahler number
>>    s-1." -> "in two of its disjoint subtrees whose roots have Strahler
>>    number s-1." As far as I understand, Strahler numbers have been
>>    defined for nodes of a tree and for elements of a permutation, but
>>    not for trees and subtrees.

Fixed.

>>
>>  - Line 525: "for if this was not the case, \pi' could have been chosen
>>    with smaller Strahler number." Why is that? You should show how to
>>    perform a different construction for the tree augmentation resulting
>>    in a permutation whose chessboard graph has smaller Strahler
>>    number. A possibility to improve the readability of this part of the
>>    paper is to first define Strahler numbers for nodes of a tree, then
>>    to define the tree augmentations of a permutation \pi, and then to
>>    prove that a tree augmentation of \pi always exists in which the
>>    Strahler number of the chessboard graph is at most twice the size of
>>    the largest complete binary tree in the chessboard graph of \pi.

Fixed. A lemma is added to do the construction.

The suggestion is good. The main difficulty there is that the complete binary
tree appearing in the chessboard graph of pattern is not necessarily a minor in
the chessboard graph of \pi: the elements of \pi not in the pattern might cause
the elements of the pattern to be in disjoint trees of the chessboard graph.

>>
>>  - Line 526: "to the root one of these subtrees" -> "to the root of one
>>    of these subtrees"

Fixed.

>>
>>  - Lines 530-531: "path has at least s/2 elements. By deleting leaf
>>    nodes of this tree if necessary, we may obtain a complete binary
>>    tree of height at least \lceil s/2 \rceil." Very weird that the
>>    height increases by deleting nodes. I would write: "path has at
>>    least \lceil s/2 \rceil elements. By repeatedly deleting leaf nodes
>>    of this tree if necessary, we may obtain a complete binary tree of
>>    height at least \lceil s/2 \rceil."

Fixed. The reworking of this section make this no longer applicable.

>>
>>  - The construction in the proof of Theorem 9 is pretty obscure. I
>>    would illustrate it with a figure, showing the construction of
>>    S(n,2) and S(n,3). It might be a good idea to rename S_i to
>>    something that depends on n and s, otherwise you have the same label
>>    S_i in the definition of S(x,y), for every x and y; also use
>>    something different from "S" to avoid confusion with S(x,y). E.g.,
>>    H(i,n,s) instead of S_i would do the job.

Fixed. Figure added.

>>
>>  - Line 544: "guaranteed to exist for y < s by the induction
>>    hypothesis." That's really different from what you want to say. Of
>>    course S(x,y) exists for y<s. But you want to say that you are using
>>    sets S(x,y) you defined. Then, in the base case define
>>    S(n,1)=[1:n]. And make very clear that what you are doing is showing
>>    how to construct S(n,s). Because of this part being a bit messy, I
>>    was not able to understand the mapping from any tree-augmented
>>    permutation of length n' and Strahler number s' to S(n',s'). I'll
>>    try to understand it at the next round of review.

Fixed. The construction has been pulled out of the proof and cleaned up.

>>
>>  ----------- Page 19:
>>
>>  - I was wondering: Does it make sense to generalize Corollary 3 to
>>    something in which \pi is replaced by a family {\pi_1,...,\pi_k} of
>>    213-avoiding permutations? I think there is no meaningful
>>    generalization in this way, but I wanted to ask you anyway.

If a permutation avoids 213 and \pi_1, ..., \pi_k, then it can be said to avoid
213 and \pi_j for any 1 \leq j \leq k. So you could take the best h (if it
exists) over all of the \pi_1, ..., \pi_k. Beyond this, we are not sure how to
generalize the corollary either.

>>
>>  - Lines 581-584: Can't you replace these 4 lines by "Let \pi=cperm(G),
>>    as defined in Section 3."?

Fixed.

>>
>>  - Line 584: "Let p be a pattern in" -> "Let p be a subpattern in"

Fixed by definition change above.

>>
>>  - Line 590: "contract each edge from z to its parent" -> "contract the
>>    edge from z to its parent" It's just one edge, isn't it?

Fixed. You are right.

>>
>>  - Lemma 6.6. The first idea one would have to deal with non-maximal
>>    planar graphs of pathwidth w, is to augment them to maximal planar
>>    graphs with O(w) pathwidth. Do you know if such an augmentation is
>>    possible? I could only find an analogous result for outerplanar
>>    graphs. This would simplify your result drastically.

This may be possible, but we could not find such a result either.

>>
>>  - Line 598: "we we" -> "we"

Fixed.

>>
>>  - Line 600: "triangulated disk: -> "triangulated cycle" There is no
>>    geometry here.

Not fixed. We also care about the interior and "disk" seems to convey that
better than "cycle".

>>
>>  ----------- Page 20:
>>
>>  - Line 613: "that is rightmost in a planar embedding" I don't
>>    understand the property of a vertex to be rightmost in an
>>    embedding. Please rephrase it.

Fixed.

>>
>>  - Lines 635-636: "convert the resulting oriented graph to a
>>    permutation \pi_G". I guess this is the permutation you obtain from
>>    G', hence you better call it \pi_{G'}.

Fixed.

>>
>>  - Line 642: "an impossibility." -> "which is not possible."

Fixed.

>>
>>  ----------- Page 21:
>>
>>  - Lines 649-650: With your definition, it seems that the tree is not a
>>    level of the graph, while it is, if I understand [1] correctly.

Fixed. Added a note to paper.

>>
>>  - Line 662: "can be assigned to the corresponding nested circle" ->
>>    "can be assigned to the corresponding circle"

Fixed.

>>
>>  ----------- Page 22:
>>
>>  - Update [4] if possible.

Fixed. Added doi and pages.



>>>>>>>>>>>>>>>>>>>> REVIEW 2 <<<<<<<<<<<<<<<<<<<<

>>  Major comments
>>
>>  - p.5, proof of Lemma 2.6: It is not trivial to obtain the expression
>>    for \zeta_n. Please provide more details.

Fixed. More details added.

>> - p.9, lines 261-263: “v_i would not be on the outside face of the graph
>>   induced by the vertices with post values at most
>>   \max{post(v_k),post(v_j)}”.
>>
>>   Let H be this subgraph (induced by the vertices with post values at
>>   most \max{post(v_k),post(v_j)}). If both v_k and v_j are on the outer
>>   face of H, then I believe your statement. It follows from the fact
>>   that pre(v_h)<pre(v_i)<pre(v_j) and the fact that neither v_h, nor v_j
>>   can be listed by the reversed procedure determining a canonical
>>   ordering, before v_i is listed.  This is because edge (v_h,v_j)
>>   exists, i.e. the removal of either v_j or v_h (before v_i) would
>>   result in a graph that is not biconnected.  Thus, in any canonical
>>   ordering v_i goes after v_j and v_h, which contradicts to the fact
>>   that post(v_i)<max{post(v_j), post(v_h)} (since post is a canonical
>>   ordering).  However, if v_j is not on the outer face of H, I do not
>>   see how to conclude that v_i is not on the outer face of H as well.
>>   Please provide details on how the statement “v_i would not be on the
>>   outside face...” follows only from Lemma 3.4.

Fixed. Lemma 16 was added to address this.

>> - p.10, line 302: Please explain why \pi_{i_j} = j + 1, it is not clear
>>   to me how this follows from the fact that \pi is 213-avoiding.

Fixed. Explanation added.

>> - p.10, line 311: Explain what the following sentence means: “the
>>   remaining elements of \pi form disjoint blocks that fit between the
>>   elements embedded so far.”

Fixed. The proof has been cleaned up more to make it more clear.

>> - p10, line 314: “before where it was embedded in \mu_n”, I do not
>>   understand what is meant by that.

Fixed.


>> Minore comments
>>
>> - Line 68: “planar embedding”, maybe it is better to use “planar
>>   drawing”, since “planar embedding” was used in the previous page to
>>   refer to an embedding of a graph (line 32).

Fixed.

>> - Line 114: Define \pi^{-1}.

Fixed. Definition added.

>> - Line 161: emphasize “canonical representation”

Fixed.

>> - Lines 164-166: This is not enough to conclude that G_k is biconnected
>>   (as claimed in line 169).  Particularly, v_k can be adjacent to a
>>   chord of the outer face of G_k, and then G_{k-1} is not biconected.
>>   Generally the definition differs from the one given in [15], is there
>>   any reason for that?

Fixed. Now uses the standard definition.

>> - Line 170: “the neighbors of v_k in G_k form an induced path in
>>   C_{k-1}”. C_{k-1} is a cycle (assume it contains x vertices), so any
>>   path in it of length <x-1 is induced. If path has length x-1, then it
>>   is not induced. I also find this observation confusing, since one can
>>   think that you mean G_{k-1} (instead of C_{k-1}), then the statement
>>   is wrong as well. Do you use the fact that the path is induced? If no,
>>   then substitute “induced path” by “path”.

Fixed. This part is removed because of the definition change.

>> - Lines 174-175: “we will assume that this triangle is oriented so that
>>   v_1,v_n,v_2 are in clockwise order”.  This is already said in the
>>   definition of the canonical representation.

Fixed.

>> - Line 189: of v → of v_i

Fixed.

>> - Line 203: “value of pre(v_i) ” do you mean v_k?

Fixed.

>> - Lemmata 3.8, 3.9, 3.10: They start with the same sentence “Let
>>   \sigma... , let p_i denote the point in stretch(\sigma) corresponding
>>   to position i in \sigma”. I would move this sentence outside of the
>>   lemmata.

Fixed.

>> - Line 381: Emphasize “chessboard graph”

Fixed.

>> - Line 410: “must be a forest” → “must be a plane forest”

Fixed.

>> - Line 418: “and the off-diagonal element”, do you mean “non-zero
>>   off-diagonal elements”?

Fixed.

>> - Line 421: “call a diagonal element special” , emphasize “special”

Fixed.

>> - Line 422: “Consider the set S consisting of the off-diagonal squares
>>   (add “with non-zero elements”)”

Fixed.

>> - Lines 489-490: Recall Lemma 5.2

Fixed.

>> - Line 493: Emphasize “tree augmentation”

Fixed.

>> - Line 510: Emphasize “Strahler number”

Fixed.

>> - Line 518: “Let \pi' be a tree augmentation of \pi with the same
>>   Strahler number as \pi”. I think it should be mentioned that such \pi'
>>   exists, i.e. maybe all augmentations have a larger Stahler number...

Fixed. No longer applicable after section was reworked.

>> - Lines 521-522: “, and continue recursively in two of its disjoint
>>   subtrees of Strahler number s-1”, is it “at least s-1”?

Fixed. No longer applicable after section was reworked.

>> - Line 528: “reduces the Strahler number by at most two”...why not by at
>>   most one?

Fixed. No longer applicable after section was reworked.

>> - Lemma 6.5: I would recall the definitions 3.2 and 3.5 and then use the
>>   notation cperm and ctree in the statement. This way one can shorten
>>   the statement of the lemma.

Fixed.

>> - Line 588: “This is only possible when y is also an ancestor of x...”
>>   Recall the equivalence from [11] first mentioned on page 6.

Fixed.

>> - Line 636: “\pi_G as in Section 3”. I would prefer to use the notation
>>   i.e. “\pi_G = cperm(G)”.

Fixed.

>> - Line 646: “have superpatterns of small size” → “have a superpattern
>>   \sigma of size O(nlog^{O(n)}n)”.  “Applying the method of Section
>>   3...” - Can't you say more precisely that stretch(augment(\sigma)) is
>>   this universal point set? Is the proof of this fact identical to the
>>   proof of Theorem 1? If yes, mention it, otherwise elaborate on that.

Fixed.

>> - Lines 650-651: “chordless cycles” and “but not within the same level
>>   (talking about edges)”, is the same thing. Remove one of them.

Fixed.


